Floquet engineering of twisted double bilayer graphene

Motivated by the recent experimental realization of twisted double bilayer graphene (TDBG) samples we study, both analytically and numerically, the effects of circularly polarized light propagating in free space and confined into a waveguide on the band structure and topological properties of these systems. These two complementary Floquet protocols allow us to selectively tune different parameters of the system by varying the intensity and the frequency of the light. For the drive protocol in free space, in the high-frequency regime, we find that in TDBG with AB/BA stacking, we can selectively close the zone-center quasienergy gaps around one valley while increasing the gaps near the opposite valley by tuning the parameters of the drive. In TDBG with AB/AB stacking, a similar effect can be obtained upon the application of a perpendicular static electric field. Furthermore, we study the topological properties of the driven system in different settings, provide accurate effective Floquet Hamiltonians, and show that relatively strong drives can generate flat bands. On the other hand, longitudinal light confined into a waveguide couples to the components of the interlayer hopping that are perpendicular to the TDBG sheet, allowing for selective engineering of the bandwidth of Floquet zone center quasienergy bands without breaking the symmetries of the static system.

==> cover_letter.txt <==
Dear Editor,

Hereby we submit our manuscript, entitled "Floquet engineering of twisted double bilayer graphene", for publication as a regular article in Physical Review Research.

In this work, we study the quasienergy spectrum and topological properties of twisted double bilayer graphene driven by circularly polarized light. We consider light propagating in free space and light confined into a waveguide. In particular, we obtain that in free space, twisted double bilayer graphene allows for valley-selective engineering of the quasienergy gaps. Thus, we establish driven twisted double bilayer graphene as a potential platform to generate valley-polarized currents. Also, in the scenario where light confined into a waveguide is used, we show that effective Hamiltonian exhibits interlayer tunneling weaker than in the static case. Thus, allowing to tune the quasienergy bands without breaking additional symmetries. 

Our work, advances the field of Floquet engineering and topological phases and, in particular, adds more potential platforms for the generation of valley polarized currents. Our presentation is self-contained and written for the Physical Review Research audience. We hope you agree that this work in suitable for publication in Physical Review Research.

Sincerely,
Martin Rodriguez-Vega (on behalf of all authors)

We suggest the following referees:

-- Arbel Haim (CalTech)
-- Daniel Podolsky (Technion)
-- Gil Refael (CalTech)
